Assisting humans in complex comparisons: automated information comparison at scale

Generative Large Language Models enable efficient analytics across knowledge domains, rivalling human experts in information comparisons. However, the applications of LLMs for information comparisons face scalability challenges due to the difficulties in maintaining information across large contexts and overcoming model token limitations. To address these challenges, we developed the novel Abstractive Summarization & Criteria-driven Comparison Endpoint (ASC$^2$End) system to automate information comparison at scale. Our system employs Semantic Text Similarity comparisons for generating evidence-supported analyses. We utilize proven data-handling strategies such as abstractive summarization and retrieval augmented generation to overcome token limitations and retain relevant information during model inference. Prompts were designed using zero-shot strategies to contextualize information for improved model reasoning. We evaluated abstractive summarization using ROUGE scoring and assessed the generated comparison quality using survey responses. Models evaluated on the ASC$^2$End system show desirable results providing insights on the expected performance of the system. ASC$^2$End is a novel system and tool that enables accurate, automated information comparison at scale across knowledge domains, overcoming limitations in context length and retrieval.

==> README.txt <==
Readme for NLP Authoring Template
=================================

The first release CUP-JNL-NLP.cls (version 1.1) and LaTeX template includes the following files:
(The current release is version 1.1)

********************************** Files ***************************************************************

README.txt               - This file.

CUP-JNL-NLP.cls          - The CUP NLP authoring class file.

NLP_guide.pdf            - The user manual and sample output for how to work with author templates.

NLP_guide.tex            - The sample TeX file of LaTeX template.

NLP-BR-Sample.pdf        - Book Review sample output PDF.

NLP-BR-Sample.tex        - Book Review sample input TeX.

NLPlike.bst              - A similar NLP bibliography style file to generate bibliography from bib file.

cup_logo.eps 		 - Journal logo.

Sample.bib 	         - Sample Bib file format

**********************************************************************************************************

* Please install sourcesanspro package if it is not available from https://tug.org/FontCatalogue/sourcesanspro/.

